Power-Availability-Aware Cell Association for Energy-Harvesting Small-Cell Base Stations

Energy harvesting brings a key solution to the increasing energy bill and environmental concerns but, at the same time, the network availability may be deteriorated due to potential energy shortage. In this paper, we analyze the performance of off-grid small-cell base stations (scBS) with finite battery capacity and design a new power-availability-aware cell association based on periodical broadcast of the scBS battery level. Each mobile terminal (MT) targets its own set of available scBSs before association, i.e. the set of scBSs that can guarantee service provided (i) the scBS battery level, (ii) the power required to satisfy a received power constraint at each MT, given the scBS-MT distance and the shadowing attenuation, and (iii) the estimated power consumed to serve other MTs potentially associated to the same scBS, which is computed using stochastic geometry tools. Next, we develop for it a tractable performance analysis and derive closed-form expressions for the probability of power outage and the coverage probability. By dynamically adapting to the fluctuations of the base station battery and user power requirement, the proposed cell association allows a more even distribution of the available energy in the network, brings robustness against harvesting impairment and thereby, significantly outperforms conventional strategies.

==> Prob_Coverage_OG_60_0050.txt <==
Threshold; Set1; 
-15.000000; 0.999989; 
 -14.500000; 0.999986; 
 -14.000000; 0.999984; 
 -13.500000; 0.999981; 
 -13.000000; 0.999977; 
 -12.500000; 0.999973; 
 -12.000000; 0.999969; 
 -11.500000; 0.999964; 
 -11.000000; 0.999958; 
 -10.500000; 0.999951; 
 -10.000000; 0.999944; 
 -9.500000; 0.999935; 
 -9.000000; 0.999925; 
 -8.500000; 0.999915; 
 -8.000000; 0.999902; 
 -7.500000; 0.999888; 
 -7.000000; 0.999872; 
 -6.500000; 0.999854; 
 -6.000000; 0.999834; 
 -5.500000; 0.999811; 
 -5.000000; 0.999786; 
 -4.500000; 0.999757; 
 -4.000000; 0.999724; 
 -3.500000; 0.999687; 
 -3.000000; 0.999645; 
 -2.500000; 0.999598; 
 -2.000000; 0.999545; 
 -1.500000; 0.999486; 
 -1.000000; 0.999419; 
 -0.500000; 0.999343; 
 0.000000; 0.999258; 
 0.500000; 0.999163; 
 1.000000; 0.999055; 
 1.500000; 0.998934; 
 2.000000; 0.998798; 
 2.500000; 0.998645; 
 3.000000; 0.998474; 
 3.500000; 0.998280; 
 4.000000; 0.998063; 
 4.500000; 0.997819; 
 5.000000; 0.997545; 
 5.500000; 0.997237; 
 6.000000; 0.996891; 
 6.500000; 0.996503; 
 7.000000; 0.996067; 
 7.500000; 0.995577; 
 8.000000; 0.995028; 
 8.500000; 0.994412; 
 9.000000; 0.993720; 
 9.500000; 0.992945; 
 10.000000; 0.992073; 
 10.500000; 0.991099; 
 11.000000; 0.990006; 
 11.500000; 0.988780; 
 12.000000; 0.987407; 
 12.500000; 0.985871; 
 13.000000; 0.984153; 
 13.500000; 0.982229; 
 14.000000; 0.980078; 
 14.500000; 0.977666; 
 15.000000; 0.974979; 
 

==> Prob_Coverage_OG_65_80m_0050.txt <==
Threshold; Set1; 
-15.000000; 0.999985; 
 -14.500000; 0.999981; 
 -14.000000; 0.999978; 
 -13.500000; 0.999974; 
 -13.000000; 0.999969; 
 -12.500000; 0.999964; 
 -12.000000; 0.999958; 
 -11.500000; 0.999951; 
 -11.000000; 0.999943; 
 -10.500000; 0.999934; 
 -10.000000; 0.999924; 
 -9.500000; 0.999912; 
 -9.000000; 0.999899; 
 -8.500000; 0.999884; 
 -8.000000; 0.999868; 
 -7.500000; 0.999849; 
 -7.000000; 0.999827; 
 -6.500000; 0.999803; 
 -6.000000; 0.999776; 
 -5.500000; 0.999745; 
 -5.000000; 0.999710; 
 -4.500000; 0.999671; 
 -4.000000; 0.999627; 
 -3.500000; 0.999577; 
 -3.000000; 0.999521; 
 -2.500000; 0.999457; 
 -2.000000; 0.999386; 
 -1.500000; 0.999305; 
 -1.000000; 0.999215; 
 -0.500000; 0.999113; 
 0.000000; 0.998998; 
 0.500000; 0.998869; 
 1.000000; 0.998723; 
 1.500000; 0.998560; 
 2.000000; 0.998376; 
 2.500000; 0.998169; 
 3.000000; 0.997937; 
 3.500000; 0.997676; 
 4.000000; 0.997383; 
 4.500000; 0.997053; 
 5.000000; 0.996683; 
 5.500000; 0.996267; 
 6.000000; 0.995801; 
 6.500000; 0.995275; 
 7.000000; 0.994690; 
 7.500000; 0.994025; 
 8.000000; 0.993280; 
 8.500000; 0.992454; 
 9.000000; 0.991516; 
 9.500000; 0.990477; 
 10.000000; 0.989289; 
 10.500000; 0.987996; 
 11.000000; 0.986499; 
 11.500000; 0.984861; 
 12.000000; 0.983040; 
 12.500000; 0.980954; 
 13.000000; 0.978667; 
 13.500000; 0.976074; 
 14.000000; 0.973142; 
 14.500000; 0.969836; 
 15.000000; 0.966395; 
 

==> Prob_Coverage_Prop_60m_65dB_1080.txt <==
Threshold; NEH_80; 
-15.000000; 0.999789; 
-14.500000; 0.999771; 
-14.000000; 0.999746; 
-13.500000; 0.999719; 
-13.000000; 0.999692; 
-12.500000; 0.999663; 
-12.000000; 0.999622; 
-11.500000; 0.999581; 
-11.000000; 0.999532; 
-10.500000; 0.999473; 
-10.000000; 0.999406; 
-9.500000; 0.999348; 
-9.000000; 0.999264; 
-8.500000; 0.999189; 
-8.000000; 0.999099; 
-7.500000; 0.998995; 
-7.000000; 0.998882; 
-6.500000; 0.998766; 
-6.000000; 0.998634; 
-5.500000; 0.998481; 
-5.000000; 0.998328; 
-4.500000; 0.998137; 
-4.000000; 0.997934; 
-3.500000; 0.997722; 
-3.000000; 0.997481; 
-2.500000; 0.997189; 
-2.000000; 0.996861; 
-1.500000; 0.996505; 
-1.000000; 0.996143; 
-0.500000; 0.995732; 
0.000000; 0.995305; 
0.500000; 0.994812; 
1.000000; 0.994244; 
1.500000; 0.993642; 
2.000000; 0.992970; 
2.500000; 0.992254; 
3.000000; 0.991420; 
3.500000; 0.990565; 
4.000000; 0.989607; 
4.500000; 0.988520; 
5.000000; 0.987407; 
5.500000; 0.986132; 
6.000000; 0.984763; 
6.500000; 0.983199; 
7.000000; 0.981471; 
7.500000; 0.979567; 
8.000000; 0.977602; 
8.500000; 0.975378; 
9.000000; 0.972969; 
9.500000; 0.970247; 
10.000000; 0.967374; 
10.500000; 0.964282; 
11.000000; 0.960974; 
11.500000; 0.957334; 
12.000000; 0.953324; 
12.500000; 0.949017; 
13.000000; 0.944313; 
13.500000; 0.939165; 
14.000000; 0.933516; 
14.500000; 0.927466; 
15.000000; 0.920756; 


==> Prob_Coverage_Prop_60m_65dB_1080_compute.txt <==
Threshold; NEH_80; 
-15.000000; 1.000000; 
-14.000000; 1.000000; 
-13.000000; 1.000000; 
-12.000000; 0.999690; 
-11.000000; 0.999750; 
-10.000000; 0.999429; 
-9.000000; 1.000000; 
-8.000000; 0.999566; 
-7.000000; 0.999507; 
-6.000000; 0.999663; 
-5.000000; 0.998635; 
-4.000000; 0.998449; 
-3.000000; 0.998423; 
-2.000000; 0.997007; 
-1.000000; 0.997825; 
0.000000; 0.995788; 
1.000000; 0.995418; 
2.000000; 0.993244; 
3.000000; 0.991669; 
4.000000; 0.991210; 
5.000000; 0.987636; 
6.000000; 0.985208; 
7.000000; 0.981747; 
8.000000; 0.978046; 
9.000000; 0.974220; 
10.000000; 0.968115; 
11.000000; 0.961295; 
12.000000; 0.952353; 
13.000000; 0.945556; 
14.000000; 0.934450; 
15.000000; 0.924785; 


==> Prob_Coverage_RealTime_60m_60dB_1001.txt <==
Threshold; NEH_1; 
-15.000000; 0.999865; 
-14.500000; 0.999845; 
-14.000000; 0.999832; 
-13.500000; 0.999817; 
-13.000000; 0.999786; 
-12.500000; 0.999766; 
-12.000000; 0.999746; 
-11.500000; 0.999715; 
-11.000000; 0.999685; 
-10.500000; 0.999652; 
-10.000000; 0.999606; 
-9.500000; 0.999581; 
-9.000000; 0.999517; 
-8.500000; 0.999441; 
-8.000000; 0.999387; 
-7.500000; 0.999288; 
-7.000000; 0.999192; 
-6.500000; 0.999075; 
-6.000000; 0.999001; 
-5.500000; 0.998879; 
-5.000000; 0.998767; 
-4.500000; 0.998655; 
-4.000000; 0.998495; 
-3.500000; 0.998330; 
-3.000000; 0.998162; 
-2.500000; 0.997997; 
-2.000000; 0.997755; 
-1.500000; 0.997531; 
-1.000000; 0.997257; 
-0.500000; 0.996995; 
0.000000; 0.996667; 
0.500000; 0.996354; 
1.000000; 0.995968; 
1.500000; 0.995520; 
2.000000; 0.995019; 
2.500000; 0.994534; 
3.000000; 0.993972; 
3.500000; 0.993367; 
4.000000; 0.992752; 
4.500000; 0.992080; 
5.000000; 0.991201; 
5.500000; 0.990293; 
6.000000; 0.989408; 
6.500000; 0.988335; 
7.000000; 0.987265; 
7.500000; 0.985892; 
8.000000; 0.984453; 
8.500000; 0.983040; 
9.000000; 0.981306; 
9.500000; 0.979534; 
10.000000; 0.977413; 
10.500000; 0.975323; 
11.000000; 0.972893; 
11.500000; 0.970203; 
12.000000; 0.967180; 
12.500000; 0.964076; 
13.000000; 0.960488; 
13.500000; 0.956774; 
14.000000; 0.952701; 
14.500000; 0.948216; 
15.000000; 0.943256; 


==> Prob_Coverage_RealTime_60m_65dB_1001.txt <==
Threshold; NEH_1; 
-15.000000; 0.999514; 
-14.500000; 0.999497; 
-14.000000; 0.999450; 
-13.500000; 0.999425; 
-13.000000; 0.999386; 
-12.500000; 0.999333; 
-12.000000; 0.999283; 
-11.500000; 0.999206; 
-11.000000; 0.999140; 
-10.500000; 0.999074; 
-10.000000; 0.998965; 
-9.500000; 0.998877; 
-9.000000; 0.998796; 
-8.500000; 0.998689; 
-8.000000; 0.998573; 
-7.500000; 0.998428; 
-7.000000; 0.998297; 
-6.500000; 0.998111; 
-6.000000; 0.997925; 
-5.500000; 0.997707; 
-5.000000; 0.997463; 
-4.500000; 0.997212; 
-4.000000; 0.996898; 
-3.500000; 0.996596; 
-3.000000; 0.996277; 
-2.500000; 0.995875; 
-2.000000; 0.995396; 
-1.500000; 0.994900; 
-1.000000; 0.994356; 
-0.500000; 0.993738; 
0.000000; 0.993077; 
0.500000; 0.992412; 
1.000000; 0.991723; 
1.500000; 0.990835; 
2.000000; 0.989857; 
2.500000; 0.988773; 
3.000000; 0.987671; 
3.500000; 0.986466; 
4.000000; 0.985185; 
4.500000; 0.983582; 
5.000000; 0.981911; 
5.500000; 0.980136; 
6.000000; 0.978178; 
6.500000; 0.976017; 
7.000000; 0.973621; 
7.500000; 0.970926; 
8.000000; 0.968068; 
8.500000; 0.964972; 
9.000000; 0.961592; 
9.500000; 0.957963; 
10.000000; 0.954078; 
10.500000; 0.949793; 
11.000000; 0.945170; 
11.500000; 0.939954; 
12.000000; 0.934458; 
12.500000; 0.928337; 
13.000000; 0.921910; 
13.500000; 0.915045; 
14.000000; 0.907337; 
14.500000; 0.899126; 
15.000000; 0.890371; 


==> Prob_Coverage_RealTime_60m_65dB_1080.txt <==
Threshold; NEH_80; 
-15.000000; 0.995526; 
-14.500000; 0.995234; 
-14.000000; 0.994975; 
-13.500000; 0.994676; 
-13.000000; 0.994357; 
-12.500000; 0.993992; 
-12.000000; 0.993642; 
-11.500000; 0.993233; 
-11.000000; 0.992844; 
-10.500000; 0.992431; 
-10.000000; 0.991991; 
-9.500000; 0.991508; 
-9.000000; 0.991071; 
-8.500000; 0.990464; 
-8.000000; 0.989846; 
-7.500000; 0.989212; 
-7.000000; 0.988467; 
-6.500000; 0.987775; 
-6.000000; 0.986963; 
-5.500000; 0.986147; 
-5.000000; 0.985244; 
-4.500000; 0.984365; 
-4.000000; 0.983458; 
-3.500000; 0.982485; 
-3.000000; 0.981391; 
-2.500000; 0.980236; 
-2.000000; 0.979081; 
-1.500000; 0.977755; 
-1.000000; 0.976389; 
-0.500000; 0.974912; 
0.000000; 0.973392; 
0.500000; 0.971760; 
1.000000; 0.969928; 
1.500000; 0.968045; 
2.000000; 0.965873; 
2.500000; 0.963543; 
3.000000; 0.960996; 
3.500000; 0.958455; 
4.000000; 0.955615; 
4.500000; 0.952728; 
5.000000; 0.949422; 
5.500000; 0.946253; 
6.000000; 0.942635; 
6.500000; 0.938680; 
7.000000; 0.934552; 
7.500000; 0.930034; 
8.000000; 0.925344; 
8.500000; 0.920524; 
9.000000; 0.915244; 
9.500000; 0.909501; 
10.000000; 0.903385; 
10.500000; 0.897105; 
11.000000; 0.890106; 
11.500000; 0.882755; 
12.000000; 0.875162; 
12.500000; 0.866351; 
13.000000; 0.857929; 
13.500000; 0.848504; 
14.000000; 0.838739; 
14.500000; 0.828293; 
15.000000; 0.817142; 


==> Prob_Coverage_Without_60m_60dB_1001.txt <==
Threshold; NEH_1; 
-15.000000; 0.999918; 
-14.500000; 0.999908; 
-14.000000; 0.999896; 
-13.500000; 0.999887; 
-13.000000; 0.999869; 
-12.500000; 0.999851; 
-12.000000; 0.999838; 
-11.500000; 0.999818; 
-11.000000; 0.999795; 
-10.500000; 0.999770; 
-10.000000; 0.999743; 
-9.500000; 0.999715; 
-9.000000; 0.999680; 
-8.500000; 0.999645; 
-8.000000; 0.999599; 
-7.500000; 0.999549; 
-7.000000; 0.999485; 
-6.500000; 0.999421; 
-6.000000; 0.999358; 
-5.500000; 0.999296; 
-5.000000; 0.999210; 
-4.500000; 0.999105; 
-4.000000; 0.999017; 
-3.500000; 0.998908; 
-3.000000; 0.998769; 
-2.500000; 0.998621; 
-2.000000; 0.998481; 
-1.500000; 0.998298; 
-1.000000; 0.998104; 
-0.500000; 0.997878; 
0.000000; 0.997663; 
0.500000; 0.997417; 
1.000000; 0.997103; 
1.500000; 0.996777; 
2.000000; 0.996417; 
2.500000; 0.996013; 
3.000000; 0.995556; 
3.500000; 0.995085; 
4.000000; 0.994555; 
4.500000; 0.993936; 
5.000000; 0.993237; 
5.500000; 0.992429; 
6.000000; 0.991629; 
6.500000; 0.990721; 
7.000000; 0.989719; 
7.500000; 0.988594; 
8.000000; 0.987388; 
8.500000; 0.986048; 
9.000000; 0.984586; 
9.500000; 0.983034; 
10.000000; 0.981260; 
10.500000; 0.979413; 
11.000000; 0.977310; 
11.500000; 0.974927; 
12.000000; 0.972464; 
12.500000; 0.969826; 
13.000000; 0.966861; 
13.500000; 0.963484; 
14.000000; 0.959837; 
14.500000; 0.955918; 
15.000000; 0.951679; 


==> Prob_Coverage_Without_60m_65dB_1080.txt <==
Threshold; NEH_80; 
-15.000000; 0.999783; 
-14.500000; 0.999761; 
-14.000000; 0.999735; 
-13.500000; 0.999717; 
-13.000000; 0.999682; 
-12.500000; 0.999644; 
-12.000000; 0.999602; 
-11.500000; 0.999569; 
-11.000000; 0.999511; 
-10.500000; 0.999456; 
-10.000000; 0.999391; 
-9.500000; 0.999325; 
-9.000000; 0.999258; 
-8.500000; 0.999158; 
-8.000000; 0.999059; 
-7.500000; 0.998968; 
-7.000000; 0.998848; 
-6.500000; 0.998706; 
-6.000000; 0.998567; 
-5.500000; 0.998425; 
-5.000000; 0.998259; 
-4.500000; 0.998082; 
-4.000000; 0.997871; 
-3.500000; 0.997624; 
-3.000000; 0.997371; 
-2.500000; 0.997093; 
-2.000000; 0.996775; 
-1.500000; 0.996405; 
-1.000000; 0.996018; 
-0.500000; 0.995612; 
0.000000; 0.995159; 
0.500000; 0.994631; 
1.000000; 0.994040; 
1.500000; 0.993415; 
2.000000; 0.992710; 
2.500000; 0.991954; 
3.000000; 0.991138; 
3.500000; 0.990257; 
4.000000; 0.989284; 
4.500000; 0.988210; 
5.000000; 0.987012; 
5.500000; 0.985678; 
6.000000; 0.984226; 
6.500000; 0.982608; 
7.000000; 0.980810; 
7.500000; 0.978866; 
8.000000; 0.976799; 
8.500000; 0.974550; 
9.000000; 0.972058; 
9.500000; 0.969384; 
10.000000; 0.966408; 
10.500000; 0.963316; 
11.000000; 0.959857; 
11.500000; 0.956133; 
12.000000; 0.952038; 
12.500000; 0.947495; 
13.000000; 0.942760; 
13.500000; 0.937394; 
14.000000; 0.931616; 
14.500000; 0.925397; 
15.000000; 0.918682; 


==> Prob_Outage_OG_forBS_60.txt <==
BS; outage_50; outage_100; outage_150;
50.000000; 0.023074; 0.011708; 0.004309; 
60.000000; 0.112601; 0.045570; 0.022763; 
70.000000; 0.200989; 0.103404; 0.062096; 
80.000000; 0.292747; 0.175997; 0.119107; 
90.000000; 0.378846; 0.253429; 0.186156; 
100.000000; 0.455570; 0.328945; 0.256212; 


==> Prob_Outage_OG_forBS_65.txt <==
BS; outage_50; outage_100; outage_150;
50.000000; 0.003726; 0.000367; 0.000062; 
60.000000; 0.020577; 0.004119; 0.001199; 
70.000000; 0.057656; 0.017684; 0.007140; 
80.000000; 0.112531; 0.045530; 0.022738; 
90.000000; 0.177987; 0.087074; 0.050308; 
100.000000; 0.247067; 0.138456; 0.088782; 


==> Prob_Outage_OG_forPrx_60.txt <==
PRx; outage_50; outage_100; outage_150;
-50.000000; 0.501269; 0.376562; 0.302348; 
-55.000000; 0.292848; 0.176083; 0.119178; 
-60.000000; 0.112601; 0.045570; 0.022763; 
-65.000000; 0.020577; 0.004119; 0.001199; 
-70.000000; 0.001002; 0.000057; 0.000006; 
-75.000000; 0.000005; 0.000000; 0.000000; 
-80.000000; 0.000000; 0.000000; 0.000000; 
-85.000000; 0.000000; 0.000000; 0.000000; 
-90.000000; 0.000000; 0.000000; 0.000000; 
-95.000000; 0.000000; 0.000000; 0.000000; 
-100.000000; 0.000000; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forBS_6010.txt <==
BS; outage; outageTrue; outageTrueAvailable 
50.000000; 0.027134; 0.000000; 0.000000; 
60.000000; 0.141917; 0.000000; 0.000000; 
70.000000; 0.279444; 0.000000; 0.000000; 
80.000000; 0.409199; 0.000000; 0.000000; 
90.000000; 0.511098; 0.000000; 0.000000; 
100.000000; 0.599410; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forBS_6015.txt <==
BS; outage; outageTrue; outageTrueAvailable 
50.000000; 0.023579; 0.023557; 0.023557; 
60.000000; 0.090506; 0.000000; 0.000000; 
70.000000; 0.230940; 0.000000; 0.000000; 
80.000000; 0.361963; 0.000000; 0.000000; 
90.000000; 0.472202; 0.000000; 0.000000; 
100.000000; 0.559298; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forBS_6510.txt <==
BS; outage; outageTrue; outageTrueAvailable 
50.000000; 0.003877; 0.003796; 0.003796; 
60.000000; 0.024234; 0.024000; 0.024000; 
70.000000; 0.111983; 0.111419; 0.111307; 
80.000000; 0.245007; 0.246546; 0.245574; 
90.000000; 0.364461; 0.367204; 0.364408; 
100.000000; 0.463445; 0.466894; 0.462467; 


==> Prob_Outage_Proposed_forNEH_6010.txt <==
NEH; outage; outageTrue; outageTrueAvailable 
1.000000; 0.141934; 0.000000; 0.000000; 
10.000000; 0.141434; 0.000000; 0.000000; 
20.000000; 0.141956; 0.000000; 0.000000; 
30.000000; 0.143457; 0.000000; 0.000000; 
40.000000; 0.145970; 0.000000; 0.000000; 
50.000000; 0.147349; 0.000000; 0.000000; 
60.000000; 0.148737; 0.000000; 0.000000; 
70.000000; 0.149131; 0.000000; 0.000000; 
80.000000; 0.150536; 0.000000; 0.000000; 
90.000000; 0.151939; 0.000000; 0.000000; 
100.000000; 0.152348; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forNEH_6510.txt <==
NEH; outage; outageTrue; outageTrueAvailable 
1.000000; 0.024234; 0.000000; 0.000000; 
10.000000; 0.024672; 0.000000; 0.000000; 
20.000000; 0.025139; 0.000000; 0.000000; 
30.000000; 0.025586; 0.000000; 0.000000; 
40.000000; 0.026015; 0.000000; 0.000000; 
50.000000; 0.026430; 0.000000; 0.000000; 
60.000000; 0.026832; 0.000000; 0.000000; 
70.000000; 0.027222; 0.000000; 0.000000; 
80.000000; 0.028605; 0.000000; 0.000000; 
90.000000; 0.029981; 0.000000; 0.000000; 
100.000000; 0.031354; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forPrx_6010.txt <==
PRx; outage; outageTrue; outageTrueAvailable 
-50.000000; 0.508267; 0.509132; 0.508207; 
-55.000000; 0.332809; 0.341716; 0.332107; 
-60.000000; 0.141434; 0.142114; 0.139872; 
-65.000000; 0.024234; 0.024927; 0.024184; 
-70.000000; 0.003392; 0.000000; 0.000000; 
-75.000000; 0.000229; 0.000000; 0.000000; 
-80.000000; 0.000004; 0.000000; 0.000000; 
-85.000000; 0.000000; 0.000000; 0.000000; 
-90.000000; 0.000000; 0.000000; 0.000000; 
-95.000000; 0.000000; 0.000000; 0.000000; 
-100.000000; 0.000000; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_forPrx_605.txt <==
PRx; outage; outageTrue; outageTrueAvailable 
-50.000000; 0.601215; 0.000000; 0.000000; 
-55.000000; 0.450212; 0.000000; 0.000000; 
-60.000000; 0.266144; 0.000000; 0.000000; 
-65.000000; 0.065879; 0.000000; 0.000000; 
-70.000000; 0.005848; 0.000000; 0.000000; 
-75.000000; 0.000000; 0.000000; 0.000000; 
-80.000000; 0.000000; 0.000000; 0.000000; 
-85.000000; 0.000000; 0.000000; 0.000000; 
-90.000000; 0.000000; 0.000000; 0.000000; 
-95.000000; 0.000000; 0.000000; 0.000000; 
-100.000000; 0.000000; 0.000000; 0.000000; 


==> Prob_Outage_Proposed_freqBC_6010.txt <==
TS; p5; p10; p20; p50; 
0.200000; 0.163985; 0.256518; 0.575146; 0.999244; 
0.300000; 0.160552; 0.210486; 0.350803; 0.984906; 
0.400000; 0.154802; 0.186999; 0.271543; 0.910104; 
0.500000; 0.150159; 0.174294; 0.236122; 0.760241; 
0.600000; 0.146172; 0.167908; 0.214882; 0.503986; 
0.700000; 0.146996; 0.163042; 0.200857; 0.398267; 
0.800000; 0.145916; 0.159440; 0.190855; 0.340245; 
0.900000; 0.146956; 0.157875; 0.185945; 0.298596; 
1.000000; 0.149395; 0.156235; 0.178971; 0.278596; 
1.100000; 0.150484; 0.157735; 0.174162; 0.261466; 
1.200000; 0.152392; 0.157996; 0.172082; 0.247350; 
1.300000; 0.153975; 0.159223; 0.172005; 0.236317; 
1.400000; 0.155330; 0.160295; 0.170970; 0.226926; 
1.500000; 0.156482; 0.161129; 0.171140; 0.219635; 
1.600000; 0.157523; 0.162279; 0.171241; 0.211982; 
1.700000; 0.158334; 0.162478; 0.171508; 0.207304; 
1.800000; 0.159111; 0.162963; 0.171919; 0.204515; 
1.900000; 0.159814; 0.163564; 0.172204; 0.201327; 
2.000000; 0.159220; 0.163913; 0.171520; 0.199002; 


==> Prob_Outage_Proposed_freqBC_655.txt <==
TS; p5; p10; p20; p50;
0.200000; 0.112298; 0.177030; 0.794301; 0.991549; 
0.300000; 0.110582; 0.163327; 0.587331; 0.998735; 
0.400000; 0.108308; 0.156775; 0.427971; 0.995862; 
0.500000; 0.105575; 0.147021; 0.350110; 0.999799; 
0.600000; 0.101988; 0.132406; 0.287057; 0.999462; 
0.700000; 0.096269; 0.127821; 0.239337; 0.997923; 
0.800000; 0.097542; 0.124625; 0.211268; 0.986764; 
0.900000; 0.098477; 0.121402; 0.192730; 0.934403; 
1.000000; 0.096465; 0.119033; 0.177323; 0.821398; 
1.100000; 0.093723; 0.116599; 0.167878; 0.656379; 
1.200000; 0.093641; 0.113054; 0.159558; 0.501132; 
1.300000; 0.092214; 0.109809; 0.153158; 0.418671; 
1.400000; 0.091073; 0.108176; 0.145504; 0.365468; 
1.500000; 0.091297; 0.105852; 0.141294; 0.329474; 
1.600000; 0.091293; 0.104672; 0.137152; 0.299807; 
1.700000; 0.090652; 0.102595; 0.132372; 0.276225; 
1.800000; 0.091747; 0.101807; 0.129075; 0.259119; 
1.900000; 0.092008; 0.101149; 0.127055; 0.243137; 
2.000000; 0.092235; 0.100617; 0.123648; 0.230685; 


==> Prob_Outage_RealTime_forBS_6010.txt <==
BS; outage; 
50.000000; 0.059596; 
60.000000; 0.174983; 
70.000000; 0.349340; 
80.000000; 0.473912; 
90.000000; 0.585842; 
100.000000; 0.652976; 


==> Prob_Outage_RealTime_forBS_6015.txt <==
50.000000; 0.000000; 
60.000000; 0.000000; 
70.000000; 0.000000; 
80.000000; 0.000000; 
90.000000; 0.000000; 
100.000000; 0.000000; 


==> Prob_Outage_RealTime_forBS_6510.txt <==
BS; outage;
50.000000; 0.004512; 
60.000000; 0.045152; 
70.000000; 0.152380; 
80.000000; 0.310706; 
90.000000; 0.449704; 
100.000000; 0.551445; 


==> Prob_Outage_RealTime_forNEH_6010.txt <==
NEH; outage; 
1.000000; 0.174983; 
10.000000; 0.186000; 
20.000000; 0.195000; 
30.000000; 0.208000; 
40.000000; 0.231000; 
50.000000; 0.257000; 
60.000000; 0.291532; 
70.000000; 0.353000; 
80.000000; 0.379000; 
90.000000; 0.476000; 
100.000000; 0.501460; 

==> Prob_Outage_RealTime_forNEH_6510.txt <==
NEH; outage; 
1.000000; 0.045152; 
10.000000; 0.051000; 
20.000000; 0.059000; 
30.000000; 0.077000; 
40.000000; 0.102692; 
50.000000; 0.132000; 
60.000000; 0.158000; 
70.000000; 0.173000; 
80.000000; 0.182000; 
90.000000; 0.209000; 
100.000000; 0.253000; 


==> Prob_Outage_RealTime_forPrx_6010.txt <==
PRx; outage; 
-50.000000; 0.527570; 
-55.000000; 0.371652; 
-60.000000; 0.183348; 
-65.000000; 0.045152; 
-70.000000; 0.014591;  
-75.000000; 0.000000; 
-80.000000; 0.000000; 
-85.000000; 0.000000; 
-90.000000; 0.000000; 
-95.000000; 0.000000; 
-100.000000; 0.000000; 


==> Prob_Outage_RealTime_forPrx_605.txt <==
PRx; outage; 
-50.000000; 0.651963; 
-55.000000; 0.528950; 
-60.000000; 0.343000; 
-65.000000; 0.127000; 
-70.000000; 0.010000; 
-75.000000; 0.000000; 
-80.000000; 0.000000; 
-85.000000; 0.000000; 
-90.000000; 0.000000; 
-95.000000; 0.000000; 
-100.000000; 0.000000; 


==> Prob_Outage_Without_forBS_6010.txt <==
BS; outage; 
50.000000; 0.082740; 
60.000000; 0.193196; 
70.000000; 0.330430; 
80.000000; 0.454048; 
90.000000; 0.564197; 
100.000000; 0.631610; 


==> Prob_Outage_Without_forBS_6015.txt <==
50.000000; 0.000000; 
60.000000; 0.000000; 
70.000000; 0.000000; 
80.000000; 0.000000; 
90.000000; 0.000000; 
100.000000; 0.000000; 


==> Prob_Outage_Without_forBS_6510.txt <==
BS; outage;
50.000000; 0.018383; 
60.000000; 0.076998; 
70.000000; 0.173916; 
80.000000; 0.306237; 
90.000000; 0.430704; 
100.000000; 0.523445; 


==> Prob_Outage_Without_forNEH_6010.txt <==
NEH; outage; 
1.000000; 0.193196; 
10.000000; 0.200035; 
20.000000; 0.204774; 
30.000000; 0.219000; 
40.000000; 0.233395; 
50.000000; 0.241000; 
60.000000; 0.253342; 
70.000000; 0.269000; 
80.000000; 0.284019; 
90.000000; 0.288000;
100.000000; 0.292762; 

==> Prob_Outage_Without_forNEH_6510.txt <==
NEH; outage; outageTrue; outageTrueAvailable 
1.000000; 0.076998; 
10.000000; 0.076752; 
20.000000; 0.074573; 
30.000000; 0.078000; 
40.000000; 0.085615; 
50.000000; 0.093000; 
60.000000; 0.107705; 
70.000000; 0.115000; 
80.000000; 0.121281; 
90.000000; 0.129000; 
100.000000; 0.139219; 


==> Prob_Outage_Without_forPrx_6010.txt <==
PRx; outage; 
-50.000000; 0.547674; 
-55.000000; 0.396354; 
-60.000000; 0.193348; 
-65.000000; 0.065152; 
-70.000000; 0.003988; 
-75.000000; 0.000000; 
-80.000000; 0.000000; 
-85.000000; 0.000000; 
-90.000000; 0.000000; 
-95.000000; 0.000000; 
-100.000000; 0.000000; 



==> Prob_Outage_Without_forPrx_605.txt <==
PRx; outage; 
-50.000000; 0.692672; 
-55.000000; 0.575814; 
-60.000000; 0.423000; 
-65.000000; 0.159156; 
-70.000000; 0.052077; 
-75.000000; 0.000000; 
-80.000000; 0.000000; 
-85.000000; 0.000000; 
-90.000000; 0.000000; 
-95.000000; 0.000000; 
-100.000000; 0.000000; 

